Evidence for a gamma-ray molecular target in the enigmatic PeVatron candidate LHAASO J2108+5157

To determine the nature of the PeVatron's emission (hadronic or leptonic), it is essential to characterize the physical parameters of the environment from where it originates. We unambiguously confirm the association of molecular gas with the PeVatron candidate LHAASO J2108+5157 using unprecedented high angular-resolution (17$^{\prime \prime}$) $^{12,13}$CO($J$=1$\rightarrow$0) observations carried out with the Nobeyama 45m radio telescope. We characterize a molecular cloud in the vicinity of the PeVatron candidate LHAASO J2108+5157 by determining its physical parameters from our $^{12,13}$CO($J$=1$\rightarrow$0) line observations. We use an updated estimation of the distance to the cloud, which allows us to obtain a more reliable result. The molecular emission is compared with excess gamma-ray images obtained with Fermi--LAT at energies above 2 GeV to search for spatial correlations and test a possible hadronic ($\pi^0$ decay) origin for the gamma-ray emission. We find that the morphology of the spatial distribution of the CO emission is strikingly similar to that of the Fermi--LAT excess gamma-ray. By combining our observations with archival 21cm HI line data, the nucleons (HI + H$_2$) number density of the target molecular cloud is found to be 133.0 $\pm$ 45.0 cm$^{-3}$, for the measured angular size of 0.55 $\pm$ 0.02$^\circ$ at a distance of 1.6 $\pm$ 0.1 kpc. The resulting total mass of the cloud is M(HI +H$_2$) = 7.5$\pm$2.9$\times$10$^3$ M$_{\odot}$. Under a hadronic scenario, we obtain a total energy of protons of W$_p$ = 4.3$\pm$1.5 $\times$ 10$^{46}$ erg with a cutoff of 700$\pm$300 TeV, which reproduces the sub-PeV gamma-ray emission. We identified a molecular cloud in the vicinity of LHAASO J2107+5157 as the main target where cosmic rays from an unknown PeVatron produce the observed gamma-ray emission via $\pi^0$ decay.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2023
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)
  linenoaa.sty	  Style file for line numbering


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

